A Greedy Heuristic for Crossing-Angle Maximization

The crossing angle of a straight-line drawing $\Gamma$ of a graph $G=(V, E)$ is the smallest angle between two crossing edges in $\Gamma$. Deciding whether a graph $G$ has a straight-line drawing with a crossing angle of $90^\circ$ is $\mathcal NP$-hard. We propose a simple heuristic to compute a drawing with a large crossing angle. The heuristic greedily selects the best position for a single vertex in a random set of points. The algorithm is accompanied by a speed-up technique to compute the crossing angle of a straight-line drawing. We show the effectiveness of the heuristic in an extensive empirical evaluation. Our heuristic was clearly the winning algorithm (CoffeeVM) in the Graph Drawing Challenge 2017.

==> plots/initial_layout_cage/histo.csv <==
,id_1,id_2,p,adv,graph_class
0,cage,cage,0.1,0,North
1,cage,cage,0.30000000000000004,0,North
2,cage,cage,0.5,0,North
3,cage,cage,0.7,0,North
4,cage,cage,0.8999999999999999,0,North
5,cage,fmmm,0.1,21.9451904296875,North
6,cage,fmmm,0.30000000000000004,6.1907958984375,North
7,cage,fmmm,0.5,0.6866455078125,North
8,cage,fmmm,0.7,0,North
9,cage,fmmm,0.8999999999999999,0,North
10,cage,frrg_cosine,0.1,41.19873046875,North
11,cage,frrg_cosine,0.30000000000000004,26.7901611328125,North
12,cage,frrg_cosine,0.5,15.9796142578125,North
13,cage,frrg_cosine,0.7,11.744384765625,North
14,cage,frrg_cosine,0.8999999999999999,3.4661865234375,North
15,cage,stress,0.1,30.5584716796875,North
16,cage,stress,0.30000000000000004,10.5413818359375,North
17,cage,stress,0.5,3.6749267578125,North
18,cage,stress,0.7,0,North
19,cage,stress,0.8999999999999999,0,North
20,fmmm,cage,0.1,12.6617431640625,North
21,fmmm,cage,0.30000000000000004,4.2626953125,North
22,fmmm,cage,0.5,0,North
23,fmmm,cage,0.7,0,North
24,fmmm,cage,0.8999999999999999,0,North
25,fmmm,fmmm,0.1,0,North
26,fmmm,fmmm,0.30000000000000004,0,North
27,fmmm,fmmm,0.5,0,North
28,fmmm,fmmm,0.7,0,North
29,fmmm,fmmm,0.8999999999999999,0,North
30,fmmm,frrg_cosine,0.1,33.3599853515625,North
31,fmmm,frrg_cosine,0.30000000000000004,24.005126953125,North
32,fmmm,frrg_cosine,0.5,14.30419921875,North
33,fmmm,frrg_cosine,0.7,9.437255859375,North
34,fmmm,frrg_cosine,0.8999999999999999,2.5762939453125,North
35,fmmm,stress,0.1,23.126220703125,North
36,fmmm,stress,0.30000000000000004,8.953857421875,North
37,fmmm,stress,0.5,2.449951171875,North
38,fmmm,stress,0.7,0,North
39,fmmm,stress,0.8999999999999999,0,North
40,frrg_cosine,cage,0.1,0,North
41,frrg_cosine,cage,0.30000000000000004,0,North
42,frrg_cosine,cage,0.5,0,North
43,frrg_cosine,cage,0.7,0,North
44,frrg_cosine,cage,0.8999999999999999,0,North
45,frrg_cosine,fmmm,0.1,0,North
46,frrg_cosine,fmmm,0.30000000000000004,0,North
47,frrg_cosine,fmmm,0.5,0,North
48,frrg_cosine,fmmm,0.7,0,North
49,frrg_cosine,fmmm,0.8999999999999999,0,North
50,frrg_cosine,frrg_cosine,0.1,0,North
51,frrg_cosine,frrg_cosine,0.30000000000000004,0,North
52,frrg_cosine,frrg_cosine,0.5,0,North
53,frrg_cosine,frrg_cosine,0.7,0,North
54,frrg_cosine,frrg_cosine,0.8999999999999999,0,North
55,frrg_cosine,stress,0.1,2.9937744140625,North
56,frrg_cosine,stress,0.30000000000000004,0,North
57,frrg_cosine,stress,0.5,0,North
58,frrg_cosine,stress,0.7,0,North
59,frrg_cosine,stress,0.8999999999999999,0,North
60,stress,cage,0.1,9.151611328125,North
61,stress,cage,0.30000000000000004,1.23046875,North
62,stress,cage,0.5,0,North
63,stress,cage,0.7,0,North
64,stress,cage,0.8999999999999999,0,North
65,stress,fmmm,0.1,9.2889404296875,North
66,stress,fmmm,0.30000000000000004,2.1368408203125,North
67,stress,fmmm,0.5,0,North
68,stress,fmmm,0.7,0,North
69,stress,fmmm,0.8999999999999999,0,North
70,stress,frrg_cosine,0.1,29.2730712890625,North
71,stress,frrg_cosine,0.30000000000000004,18.0340576171875,North
72,stress,frrg_cosine,0.5,11.865234375,North
73,stress,frrg_cosine,0.7,5.7183837890625,North
74,stress,frrg_cosine,0.8999999999999999,0,North
75,stress,stress,0.1,0,North
76,stress,stress,0.30000000000000004,0,North
77,stress,stress,0.5,0,North
78,stress,stress,0.7,0,North
79,stress,stress,0.8999999999999999,0,North
0,cage,cage,0.1,0,1-planar
1,cage,cage,0.30000000000000004,0,1-planar
2,cage,cage,0.5,0,1-planar
3,cage,cage,0.7,0,1-planar
4,cage,cage,0.8999999999999999,0,1-planar
5,cage,fmmm,0.1,2.6971435546875,1-planar
6,cage,fmmm,0.30000000000000004,1.3897705078125,1-planar
7,cage,fmmm,0.5,0.9393310546875,1-planar
8,cage,fmmm,0.7,0.516357421875,1-planar
9,cage,fmmm,0.8999999999999999,0,1-planar
10,cage,frrg_cosine,0.1,9.722900390625,1-planar
11,cage,frrg_cosine,0.30000000000000004,5.82275390625,1-planar
12,cage,frrg_cosine,0.5,4.1748046875,1-planar
13,cage,frrg_cosine,0.7,3.1036376953125,1-planar
14,cage,frrg_cosine,0.8999999999999999,2.4005126953125,1-planar
15,cage,stress,0.1,1.9171142578125,1-planar
16,cage,stress,0.30000000000000004,1.0052490234375,1-planar
17,cage,stress,0.5,0.472412109375,1-planar
18,cage,stress,0.7,0.2142333984375,1-planar
19,cage,stress,0.8999999999999999,0,1-planar
20,fmmm,cage,0.1,0.2032470703125,1-planar
21,fmmm,cage,0.30000000000000004,0,1-planar
22,fmmm,cage,0.5,0,1-planar
23,fmmm,cage,0.7,0,1-planar
24,fmmm,cage,0.8999999999999999,0,1-planar
25,fmmm,fmmm,0.1,0,1-planar
26,fmmm,fmmm,0.30000000000000004,0,1-planar
27,fmmm,fmmm,0.5,0,1-planar
28,fmmm,fmmm,0.7,0,1-planar
29,fmmm,fmmm,0.8999999999999999,0,1-planar
30,fmmm,frrg_cosine,0.1,8.45947265625,1-planar
31,fmmm,frrg_cosine,0.30000000000000004,4.581298828125,1-planar
32,fmmm,frrg_cosine,0.5,3.1146240234375,1-planar
33,fmmm,frrg_cosine,0.7,2.2247314453125,1-planar
34,fmmm,frrg_cosine,0.8999999999999999,1.40625,1-planar
35,fmmm,stress,0.1,1.373291015625,1-planar
36,fmmm,stress,0.30000000000000004,0.120849609375,1-planar
37,fmmm,stress,0.5,0,1-planar
38,fmmm,stress,0.7,0,1-planar
39,fmmm,stress,0.8999999999999999,0,1-planar
40,frrg_cosine,cage,0.1,0,1-planar
41,frrg_cosine,cage,0.30000000000000004,0,1-planar
42,frrg_cosine,cage,0.5,0,1-planar
43,frrg_cosine,cage,0.7,0,1-planar
44,frrg_cosine,cage,0.8999999999999999,0,1-planar
45,frrg_cosine,fmmm,0.1,0,1-planar
46,frrg_cosine,fmmm,0.30000000000000004,0,1-planar
47,frrg_cosine,fmmm,0.5,0,1-planar
48,frrg_cosine,fmmm,0.7,0,1-planar
49,frrg_cosine,fmmm,0.8999999999999999,0,1-planar
50,frrg_cosine,frrg_cosine,0.1,0,1-planar
51,frrg_cosine,frrg_cosine,0.30000000000000004,0,1-planar
52,frrg_cosine,frrg_cosine,0.5,0,1-planar
53,frrg_cosine,frrg_cosine,0.7,0,1-planar
54,frrg_cosine,frrg_cosine,0.8999999999999999,0,1-planar
55,frrg_cosine,stress,0.1,0,1-planar
56,frrg_cosine,stress,0.30000000000000004,0,1-planar
57,frrg_cosine,stress,0.5,0,1-planar
58,frrg_cosine,stress,0.7,0,1-planar
59,frrg_cosine,stress,0.8999999999999999,0,1-planar
60,stress,cage,0.1,0.0274658203125,1-planar
61,stress,cage,0.30000000000000004,0,1-planar
62,stress,cage,0.5,0,1-planar
63,stress,cage,0.7,0,1-planar
64,stress,cage,0.8999999999999999,0,1-planar
65,stress,fmmm,0.1,2.076416015625,1-planar
66,stress,fmmm,0.30000000000000004,0.8404541015625,1-planar
67,stress,fmmm,0.5,0.2801513671875,1-planar
68,stress,fmmm,0.7,0,1-planar
69,stress,fmmm,0.8999999999999999,0,1-planar
70,stress,frrg_cosine,0.1,9.1351318359375,1-planar
71,stress,frrg_cosine,0.30000000000000004,4.801025390625,1-planar
72,stress,frrg_cosine,0.5,3.3563232421875,1-planar
73,stress,frrg_cosine,0.7,2.5543212890625,1-planar
74,stress,frrg_cosine,0.8999999999999999,1.9610595703125,1-planar
75,stress,stress,0.1,0,1-planar
76,stress,stress,0.30000000000000004,0,1-planar
77,stress,stress,0.5,0,1-planar
78,stress,stress,0.7,0,1-planar
79,stress,stress,0.8999999999999999,0,1-planar
0,cage,cage,0.1,0,Rome
1,cage,cage,0.30000000000000004,0,Rome
2,cage,cage,0.5,0,Rome
3,cage,cage,0.7,0,Rome
4,cage,cage,0.8999999999999999,0,Rome
5,cage,fmmm,0.1,20.2862548828125,Rome
6,cage,fmmm,0.30000000000000004,10.8050537109375,Rome
7,cage,fmmm,0.5,4.6856689453125,Rome
8,cage,fmmm,0.7,0,Rome
9,cage,fmmm,0.8999999999999999,0,Rome
10,cage,frrg_cosine,0.1,39.1937255859375,Rome
11,cage,frrg_cosine,0.30000000000000004,31.0968017578125,Rome
12,cage,frrg_cosine,0.5,26.56494140625,Rome
13,cage,frrg_cosine,0.7,19.951171875,Rome
14,cage,frrg_cosine,0.8999999999999999,14.9468994140625,Rome
15,cage,stress,0.1,25.90576171875,Rome
16,cage,stress,0.30000000000000004,15.1171875,Rome
17,cage,stress,0.5,7.97607421875,Rome
18,cage,stress,0.7,1.91162109375,Rome
19,cage,stress,0.8999999999999999,0,Rome
20,fmmm,cage,0.1,4.7625732421875,Rome
21,fmmm,cage,0.30000000000000004,0.15380859375,Rome
22,fmmm,cage,0.5,0,Rome
23,fmmm,cage,0.7,0,Rome
24,fmmm,cage,0.8999999999999999,0,Rome
25,fmmm,fmmm,0.1,0,Rome
26,fmmm,fmmm,0.30000000000000004,0,Rome
27,fmmm,fmmm,0.5,0,Rome
28,fmmm,fmmm,0.7,0,Rome
29,fmmm,fmmm,0.8999999999999999,0,Rome
30,fmmm,frrg_cosine,0.1,35.0408935546875,Rome
31,fmmm,frrg_cosine,0.30000000000000004,25.9552001953125,Rome
32,fmmm,frrg_cosine,0.5,19.5941162109375,Rome
33,fmmm,frrg_cosine,0.7,13.919677734375,Rome
34,fmmm,frrg_cosine,0.8999999999999999,7.3773193359375,Rome
35,fmmm,stress,0.1,19.44580078125,Rome
36,fmmm,stress,0.30000000000000004,8.8604736328125,Rome
37,fmmm,stress,0.5,3.7188720703125,Rome
38,fmmm,stress,0.7,0,Rome
39,fmmm,stress,0.8999999999999999,0,Rome
40,frrg_cosine,cage,0.1,0,Rome
41,frrg_cosine,cage,0.30000000000000004,0,Rome
42,frrg_cosine,cage,0.5,0,Rome
43,frrg_cosine,cage,0.7,0,Rome
44,frrg_cosine,cage,0.8999999999999999,0,Rome
45,frrg_cosine,fmmm,0.1,0,Rome
46,frrg_cosine,fmmm,0.30000000000000004,0,Rome
47,frrg_cosine,fmmm,0.5,0,Rome
48,frrg_cosine,fmmm,0.7,0,Rome
49,frrg_cosine,fmmm,0.8999999999999999,0,Rome
50,frrg_cosine,frrg_cosine,0.1,0,Rome
51,frrg_cosine,frrg_cosine,0.30000000000000004,0,Rome
52,frrg_cosine,frrg_cosine,0.5,0,Rome
53,frrg_cosine,frrg_cosine,0.7,0,Rome
54,frrg_cosine,frrg_cosine,0.8999999999999999,0,Rome
55,frrg_cosine,stress,0.1,0,Rome
56,frrg_cosine,stress,0.30000000000000004,0,Rome
57,frrg_cosine,stress,0.5,0,Rome
58,frrg_cosine,stress,0.7,0,Rome
59,frrg_cosine,stress,0.8999999999999999,0,Rome
60,stress,cage,0.1,6.668701171875,Rome
61,stress,cage,0.30000000000000004,0,Rome
62,stress,cage,0.5,0,Rome
63,stress,cage,0.7,0,Rome
64,stress,cage,0.8999999999999999,0,Rome
65,stress,fmmm,0.1,17.40234375,Rome
66,stress,fmmm,0.30000000000000004,1.0491943359375,Rome
67,stress,fmmm,0.5,0,Rome
68,stress,fmmm,0.7,0,Rome
69,stress,fmmm,0.8999999999999999,0,Rome
70,stress,frrg_cosine,0.1,31.0858154296875,Rome
71,stress,frrg_cosine,0.30000000000000004,22.6702880859375,Rome
72,stress,frrg_cosine,0.5,16.435546875,Rome
73,stress,frrg_cosine,0.7,10.843505859375,Rome
74,stress,frrg_cosine,0.8999999999999999,3.9276123046875,Rome
75,stress,stress,0.1,0,Rome
76,stress,stress,0.30000000000000004,0,Rome
77,stress,stress,0.5,0,Rome
78,stress,stress,0.7,0,Rome
79,stress,stress,0.8999999999999999,0,Rome
0,cage,cage,0.1,0,Comm.
1,cage,cage,0.30000000000000004,0,Comm.
2,cage,cage,0.5,0,Comm.
3,cage,cage,0.7,0,Comm.
4,cage,cage,0.8999999999999999,0,Comm.
5,cage,fmmm,0.1,10.975341796875,Comm.
6,cage,fmmm,0.30000000000000004,6.1907958984375,Comm.
7,cage,fmmm,0.5,2.98828125,Comm.
8,cage,fmmm,0.7,0.2691650390625,Comm.
9,cage,fmmm,0.8999999999999999,0,Comm.
10,cage,frrg_cosine,0.1,27.916259765625,Comm.
11,cage,frrg_cosine,0.30000000000000004,21.961669921875,Comm.
12,cage,frrg_cosine,0.5,20.19287109375,Comm.
13,cage,frrg_cosine,0.7,18.25927734375,Comm.
14,cage,frrg_cosine,0.8999999999999999,14.6282958984375,Comm.
15,cage,stress,0.1,15.589599609375,Comm.
16,cage,stress,0.30000000000000004,8.580322265625,Comm.
17,cage,stress,0.5,5.9820556640625,Comm.
18,cage,stress,0.7,1.8621826171875,Comm.
19,cage,stress,0.8999999999999999,0,Comm.
20,fmmm,cage,0.1,3.262939453125,Comm.
21,fmmm,cage,0.30000000000000004,0,Comm.
22,fmmm,cage,0.5,0,Comm.
23,fmmm,cage,0.7,0,Comm.
24,fmmm,cage,0.8999999999999999,0,Comm.
25,fmmm,fmmm,0.1,0,Comm.
26,fmmm,fmmm,0.30000000000000004,0,Comm.
27,fmmm,fmmm,0.5,0,Comm.
28,fmmm,fmmm,0.7,0,Comm.
29,fmmm,fmmm,0.8999999999999999,0,Comm.
30,fmmm,frrg_cosine,0.1,24.6258544921875,Comm.
31,fmmm,frrg_cosine,0.30000000000000004,21.3848876953125,Comm.
32,fmmm,frrg_cosine,0.5,16.534423828125,Comm.
33,fmmm,frrg_cosine,0.7,13.1011962890625,Comm.
34,fmmm,frrg_cosine,0.8999999999999999,8.272705078125,Comm.
35,fmmm,stress,0.1,13.326416015625,Comm.
36,fmmm,stress,0.30000000000000004,6.3116455078125,Comm.
37,fmmm,stress,0.5,2.1533203125,Comm.
38,fmmm,stress,0.7,0,Comm.
39,fmmm,stress,0.8999999999999999,0,Comm.
40,frrg_cosine,cage,0.1,0,Comm.
41,frrg_cosine,cage,0.30000000000000004,0,Comm.
42,frrg_cosine,cage,0.5,0,Comm.
43,frrg_cosine,cage,0.7,0,Comm.
44,frrg_cosine,cage,0.8999999999999999,0,Comm.
45,frrg_cosine,fmmm,0.1,0,Comm.
46,frrg_cosine,fmmm,0.30000000000000004,0,Comm.
47,frrg_cosine,fmmm,0.5,0,Comm.
48,frrg_cosine,fmmm,0.7,0,Comm.
49,frrg_cosine,fmmm,0.8999999999999999,0,Comm.
50,frrg_cosine,frrg_cosine,0.1,0,Comm.
51,frrg_cosine,frrg_cosine,0.30000000000000004,0,Comm.
52,frrg_cosine,frrg_cosine,0.5,0,Comm.
53,frrg_cosine,frrg_cosine,0.7,0,Comm.
54,frrg_cosine,frrg_cosine,0.8999999999999999,0,Comm.
55,frrg_cosine,stress,0.1,0,Comm.
56,frrg_cosine,stress,0.30000000000000004,0,Comm.
57,frrg_cosine,stress,0.5,0,Comm.
58,frrg_cosine,stress,0.7,0,Comm.
59,frrg_cosine,stress,0.8999999999999999,0,Comm.
60,stress,cage,0.1,2.977294921875,Comm.
61,stress,cage,0.30000000000000004,0,Comm.
62,stress,cage,0.5,0,Comm.
63,stress,cage,0.7,0,Comm.
64,stress,cage,0.8999999999999999,0,Comm.
65,stress,fmmm,0.1,9.140625,Comm.
66,stress,fmmm,0.30000000000000004,2.0379638671875,Comm.
67,stress,fmmm,0.5,0,Comm.
68,stress,fmmm,0.7,0,Comm.
69,stress,fmmm,0.8999999999999999,0,Comm.
70,stress,frrg_cosine,0.1,25.5706787109375,Comm.
71,stress,frrg_cosine,0.30000000000000004,18.96240234375,Comm.
72,stress,frrg_cosine,0.5,14.271240234375,Comm.
73,stress,frrg_cosine,0.7,10.4205322265625,Comm.
74,stress,frrg_cosine,0.8999999999999999,5.2789306640625,Comm.
75,stress,stress,0.1,0,Comm.
76,stress,stress,0.30000000000000004,0,Comm.
77,stress,stress,0.5,0,Comm.
78,stress,stress,0.7,0,Comm.
79,stress,stress,0.8999999999999999,0,Comm.
0,cage,cage,0.1,0,Tri.
1,cage,cage,0.30000000000000004,0,Tri.
2,cage,cage,0.5,0,Tri.
3,cage,cage,0.7,0,Tri.
4,cage,cage,0.8999999999999999,0,Tri.
5,cage,fmmm,0.1,1.0162353515625,Tri.
6,cage,fmmm,0.30000000000000004,0.439453125,Tri.
7,cage,fmmm,0.5,0.1263427734375,Tri.
8,cage,fmmm,0.7,0,Tri.
9,cage,fmmm,0.8999999999999999,0,Tri.
10,cage,frrg_cosine,0.1,5.64697265625,Tri.
11,cage,frrg_cosine,0.30000000000000004,3.36181640625,Tri.
12,cage,frrg_cosine,0.5,2.4224853515625,Tri.
13,cage,frrg_cosine,0.7,1.7413330078125,Tri.
14,cage,frrg_cosine,0.8999999999999999,1.4886474609375,Tri.
15,cage,stress,0.1,0.736083984375,Tri.
16,cage,stress,0.30000000000000004,0.37353515625,Tri.
17,cage,stress,0.5,0.1593017578125,Tri.
18,cage,stress,0.7,0,Tri.
19,cage,stress,0.8999999999999999,0,Tri.
20,fmmm,cage,0.1,0.3460693359375,Tri.
21,fmmm,cage,0.30000000000000004,0.0439453125,Tri.
22,fmmm,cage,0.5,0,Tri.
23,fmmm,cage,0.7,0,Tri.
24,fmmm,cage,0.8999999999999999,0,Tri.
25,fmmm,fmmm,0.1,0,Tri.
26,fmmm,fmmm,0.30000000000000004,0,Tri.
27,fmmm,fmmm,0.5,0,Tri.
28,fmmm,fmmm,0.7,0,Tri.
29,fmmm,fmmm,0.8999999999999999,0,Tri.
30,fmmm,frrg_cosine,0.1,5.5865478515625,Tri.
31,fmmm,frrg_cosine,0.30000000000000004,2.9388427734375,Tri.
32,fmmm,frrg_cosine,0.5,2.1533203125,Tri.
33,fmmm,frrg_cosine,0.7,1.6534423828125,Tri.
34,fmmm,frrg_cosine,0.8999999999999999,1.2908935546875,Tri.
35,fmmm,stress,0.1,0.670166015625,Tri.
36,fmmm,stress,0.30000000000000004,0.2911376953125,Tri.
37,fmmm,stress,0.5,0.0933837890625,Tri.
38,fmmm,stress,0.7,0,Tri.
39,fmmm,stress,0.8999999999999999,0,Tri.
40,frrg_cosine,cage,0.1,0,Tri.
41,frrg_cosine,cage,0.30000000000000004,0,Tri.
42,frrg_cosine,cage,0.5,0,Tri.
43,frrg_cosine,cage,0.7,0,Tri.
44,frrg_cosine,cage,0.8999999999999999,0,Tri.
45,frrg_cosine,fmmm,0.1,0,Tri.
46,frrg_cosine,fmmm,0.30000000000000004,0,Tri.
47,frrg_cosine,fmmm,0.5,0,Tri.
48,frrg_cosine,fmmm,0.7,0,Tri.
49,frrg_cosine,fmmm,0.8999999999999999,0,Tri.
50,frrg_cosine,frrg_cosine,0.1,0,Tri.
51,frrg_cosine,frrg_cosine,0.30000000000000004,0,Tri.
52,frrg_cosine,frrg_cosine,0.5,0,Tri.
53,frrg_cosine,frrg_cosine,0.7,0,Tri.
54,frrg_cosine,frrg_cosine,0.8999999999999999,0,Tri.
55,frrg_cosine,stress,0.1,0,Tri.
56,frrg_cosine,stress,0.30000000000000004,0,Tri.
57,frrg_cosine,stress,0.5,0,Tri.
58,frrg_cosine,stress,0.7,0,Tri.
59,frrg_cosine,stress,0.8999999999999999,0,Tri.
60,stress,cage,0.1,0.2362060546875,Tri.
61,stress,cage,0.30000000000000004,0,Tri.
62,stress,cage,0.5,0,Tri.
63,stress,cage,0.7,0,Tri.
64,stress,cage,0.8999999999999999,0,Tri.
65,stress,fmmm,0.1,1.0052490234375,Tri.
66,stress,fmmm,0.30000000000000004,0.2142333984375,Tri.
67,stress,fmmm,0.5,0,Tri.
68,stress,fmmm,0.7,0,Tri.
69,stress,fmmm,0.8999999999999999,0,Tri.
70,stress,frrg_cosine,0.1,5.5206298828125,Tri.
71,stress,frrg_cosine,0.30000000000000004,3.087158203125,Tri.
72,stress,frrg_cosine,0.5,2.2467041015625,Tri.
73,stress,frrg_cosine,0.7,1.6094970703125,Tri.
74,stress,frrg_cosine,0.8999999999999999,1.1810302734375,Tri.
75,stress,stress,0.1,0,Tri.
76,stress,stress,0.30000000000000004,0,Tri.
77,stress,stress,0.5,0,Tri.
78,stress,stress,0.7,0,Tri.
79,stress,stress,0.8999999999999999,0,Tri.


==> plots/initial_layout_precise/histo.csv <==
,id_1,id_2,p,adv,graph_class
0,frrg_cosine,frrg_cosine,0.1,0,North
1,frrg_cosine,frrg_cosine,0.30000000000000004,0,North
2,frrg_cosine,frrg_cosine,0.5,0,North
3,frrg_cosine,frrg_cosine,0.7,0,North
4,frrg_cosine,frrg_cosine,0.8999999999999999,0,North
5,frrg_cosine,rnd_drawings,0.1,0,North
6,frrg_cosine,rnd_drawings,0.30000000000000004,0,North
7,frrg_cosine,rnd_drawings,0.5,0,North
8,frrg_cosine,rnd_drawings,0.7,0,North
9,frrg_cosine,rnd_drawings,0.8999999999999999,0,North
10,frrg_cosine,small_crossing,0.1,10.579833984375,North
11,frrg_cosine,small_crossing,0.30000000000000004,1.175537109375,North
12,frrg_cosine,small_crossing,0.5,,North
13,frrg_cosine,small_crossing,0.7,0,North
14,frrg_cosine,small_crossing,0.8999999999999999,0,North
15,frrg_cosine,stress,0.1,8.184814453125,North
16,frrg_cosine,stress,0.30000000000000004,1.439208984375,North
17,frrg_cosine,stress,0.5,0,North
18,frrg_cosine,stress,0.7,0,North
19,frrg_cosine,stress,0.8999999999999999,0,North
20,rnd_drawings,frrg_cosine,0.1,33.0743408203125,North
21,rnd_drawings,frrg_cosine,0.30000000000000004,22.2418212890625,North
22,rnd_drawings,frrg_cosine,0.5,13.4033203125,North
23,rnd_drawings,frrg_cosine,0.7,4.50439453125,North
24,rnd_drawings,frrg_cosine,0.8999999999999999,0.2197265625,North
25,rnd_drawings,rnd_drawings,0.1,0,North
26,rnd_drawings,rnd_drawings,0.30000000000000004,0,North
27,rnd_drawings,rnd_drawings,0.5,0,North
28,rnd_drawings,rnd_drawings,0.7,0,North
29,rnd_drawings,rnd_drawings,0.8999999999999999,0,North
30,rnd_drawings,small_crossing,0.1,34.6673583984375,North
31,rnd_drawings,small_crossing,0.30000000000000004,20.841064453125,North
32,rnd_drawings,small_crossing,0.5,9.569091796875,North
33,rnd_drawings,small_crossing,0.7,4.8394775390625,North
34,rnd_drawings,small_crossing,0.8999999999999999,0.032958984375,North
35,rnd_drawings,stress,0.1,32.7777099609375,North
36,rnd_drawings,stress,0.30000000000000004,22.6593017578125,North
37,rnd_drawings,stress,0.5,12.0355224609375,North
38,rnd_drawings,stress,0.7,4.7021484375,North
39,rnd_drawings,stress,0.8999999999999999,0.0604248046875,North
40,small_crossing,frrg_cosine,0.1,13.6175537109375,North
41,small_crossing,frrg_cosine,0.30000000000000004,1.768798828125,North
42,small_crossing,frrg_cosine,0.5,0,North
43,small_crossing,frrg_cosine,0.7,0,North
44,small_crossing,frrg_cosine,0.8999999999999999,0,North
45,small_crossing,rnd_drawings,0.1,0,North
46,small_crossing,rnd_drawings,0.30000000000000004,0,North
47,small_crossing,rnd_drawings,0.5,0,North
48,small_crossing,rnd_drawings,0.7,0,North
49,small_crossing,rnd_drawings,0.8999999999999999,0,North
50,small_crossing,small_crossing,0.1,0,North
51,small_crossing,small_crossing,0.30000000000000004,0,North
52,small_crossing,small_crossing,0.5,0,North
53,small_crossing,small_crossing,0.7,0,North
54,small_crossing,small_crossing,0.8999999999999999,0,North
55,small_crossing,stress,0.1,8.8494873046875,North
56,small_crossing,stress,0.30000000000000004,0.94482421875,North
57,small_crossing,stress,0.5,0,North
58,small_crossing,stress,0.7,0,North
59,small_crossing,stress,0.8999999999999999,0,North
60,stress,frrg_cosine,0.1,10.0799560546875,North
61,stress,frrg_cosine,0.30000000000000004,2.8399658203125,North
62,stress,frrg_cosine,0.5,0,North
63,stress,frrg_cosine,0.7,0,North
64,stress,frrg_cosine,0.8999999999999999,0,North
65,stress,rnd_drawings,0.1,0,North
66,stress,rnd_drawings,0.30000000000000004,0,North
67,stress,rnd_drawings,0.5,0,North
68,stress,rnd_drawings,0.7,0,North
69,stress,rnd_drawings,0.8999999999999999,0,North
70,stress,small_crossing,0.1,10.01953125,North
71,stress,small_crossing,0.30000000000000004,0.362548828125,North
72,stress,small_crossing,0.5,0,North
73,stress,small_crossing,0.7,0,North
74,stress,small_crossing,0.8999999999999999,0,North
75,stress,stress,0.1,0,North
76,stress,stress,0.30000000000000004,0,North
77,stress,stress,0.5,0,North
78,stress,stress,0.7,0,North
79,stress,stress,0.8999999999999999,0,North
0,frrg_cosine,frrg_cosine,0.1,0,1-planar
1,frrg_cosine,frrg_cosine,0.30000000000000004,0,1-planar
2,frrg_cosine,frrg_cosine,0.5,0,1-planar
3,frrg_cosine,frrg_cosine,0.7,0,1-planar
4,frrg_cosine,frrg_cosine,0.8999999999999999,0,1-planar
5,frrg_cosine,rnd_drawings,0.1,0,1-planar
6,frrg_cosine,rnd_drawings,0.30000000000000004,0,1-planar
7,frrg_cosine,rnd_drawings,0.5,0,1-planar
8,frrg_cosine,rnd_drawings,0.7,0,1-planar
9,frrg_cosine,rnd_drawings,0.8999999999999999,0,1-planar
10,frrg_cosine,stress,0.1,0,1-planar
11,frrg_cosine,stress,0.30000000000000004,0,1-planar
12,frrg_cosine,stress,0.5,0,1-planar
13,frrg_cosine,stress,0.7,0,1-planar
14,frrg_cosine,stress,0.8999999999999999,0,1-planar
15,rnd_drawings,frrg_cosine,0.1,26.817626953125,1-planar
16,rnd_drawings,frrg_cosine,0.30000000000000004,22.1539306640625,1-planar
17,rnd_drawings,frrg_cosine,0.5,18.6602783203125,1-planar
18,rnd_drawings,frrg_cosine,0.7,15.9686279296875,1-planar
19,rnd_drawings,frrg_cosine,0.8999999999999999,12.9473876953125,1-planar
20,rnd_drawings,rnd_drawings,0.1,0,1-planar
21,rnd_drawings,rnd_drawings,0.30000000000000004,0,1-planar
22,rnd_drawings,rnd_drawings,0.5,0,1-planar
23,rnd_drawings,rnd_drawings,0.7,0,1-planar
24,rnd_drawings,rnd_drawings,0.8999999999999999,0,1-planar
25,rnd_drawings,stress,0.1,14.23828125,1-planar
26,rnd_drawings,stress,0.30000000000000004,10.3436279296875,1-planar
27,rnd_drawings,stress,0.5,7.767333984375,1-planar
28,rnd_drawings,stress,0.7,6.4434814453125,1-planar
29,rnd_drawings,stress,0.8999999999999999,5.240478515625,1-planar
30,stress,frrg_cosine,0.1,16.7706298828125,1-planar
31,stress,frrg_cosine,0.30000000000000004,12.227783203125,1-planar
32,stress,frrg_cosine,0.5,10.37109375,1-planar
33,stress,frrg_cosine,0.7,8.2672119140625,1-planar
34,stress,frrg_cosine,0.8999999999999999,5.3009033203125,1-planar
35,stress,rnd_drawings,0.1,0,1-planar
36,stress,rnd_drawings,0.30000000000000004,0,1-planar
37,stress,rnd_drawings,0.5,0,1-planar
38,stress,rnd_drawings,0.7,0,1-planar
39,stress,rnd_drawings,0.8999999999999999,0,1-planar
40,stress,stress,0.1,0,1-planar
41,stress,stress,0.30000000000000004,0,1-planar
42,stress,stress,0.5,0,1-planar
43,stress,stress,0.7,0,1-planar
44,stress,stress,0.8999999999999999,0,1-planar
0,frrg_cosine,frrg_cosine,0.1,0,Rome
1,frrg_cosine,frrg_cosine,0.30000000000000004,0,Rome
2,frrg_cosine,frrg_cosine,0.5,0,Rome
3,frrg_cosine,frrg_cosine,0.7,0,Rome
4,frrg_cosine,frrg_cosine,0.8999999999999999,0,Rome
5,frrg_cosine,rnd_drawings,0.1,0,Rome
6,frrg_cosine,rnd_drawings,0.30000000000000004,0,Rome
7,frrg_cosine,rnd_drawings,0.5,0,Rome
8,frrg_cosine,rnd_drawings,0.7,0,Rome
9,frrg_cosine,rnd_drawings,0.8999999999999999,0,Rome
10,frrg_cosine,small_crossing,0.1,7.03125,Rome
11,frrg_cosine,small_crossing,0.30000000000000004,2.076416015625,Rome
12,frrg_cosine,small_crossing,0.5,,Rome
13,frrg_cosine,small_crossing,0.7,0,Rome
14,frrg_cosine,small_crossing,0.8999999999999999,0,Rome
15,frrg_cosine,stress,0.1,10.92041015625,Rome
16,frrg_cosine,stress,0.30000000000000004,2.96630859375,Rome
17,frrg_cosine,stress,0.5,0.054931640625,Rome
18,frrg_cosine,stress,0.7,0,Rome
19,frrg_cosine,stress,0.8999999999999999,0,Rome
20,rnd_drawings,frrg_cosine,0.1,38.7213134765625,Rome
21,rnd_drawings,frrg_cosine,0.30000000000000004,32.9754638671875,Rome
22,rnd_drawings,frrg_cosine,0.5,28.10302734375,Rome
23,rnd_drawings,frrg_cosine,0.7,22.4395751953125,Rome
24,rnd_drawings,frrg_cosine,0.8999999999999999,12.579345703125,Rome
25,rnd_drawings,rnd_drawings,0.1,0,Rome
26,rnd_drawings,rnd_drawings,0.30000000000000004,0,Rome
27,rnd_drawings,rnd_drawings,0.5,0,Rome
28,rnd_drawings,rnd_drawings,0.7,0,Rome
29,rnd_drawings,rnd_drawings,0.8999999999999999,0,Rome
30,rnd_drawings,small_crossing,0.1,40.1934814453125,Rome
31,rnd_drawings,small_crossing,0.30000000000000004,33.2720947265625,Rome
32,rnd_drawings,small_crossing,0.5,27.7679443359375,Rome
33,rnd_drawings,small_crossing,0.7,19.5611572265625,Rome
34,rnd_drawings,small_crossing,0.8999999999999999,11.239013671875,Rome
35,rnd_drawings,stress,0.1,39.7760009765625,Rome
36,rnd_drawings,stress,0.30000000000000004,34.508056640625,Rome
37,rnd_drawings,stress,0.5,28.1304931640625,Rome
38,rnd_drawings,stress,0.7,19.281005859375,Rome
39,rnd_drawings,stress,0.8999999999999999,12.06298828125,Rome
40,small_crossing,frrg_cosine,0.1,11.6070556640625,Rome
41,small_crossing,frrg_cosine,0.30000000000000004,2.43896484375,Rome
42,small_crossing,frrg_cosine,0.5,0,Rome
43,small_crossing,frrg_cosine,0.7,0,Rome
44,small_crossing,frrg_cosine,0.8999999999999999,0,Rome
45,small_crossing,rnd_drawings,0.1,0,Rome
46,small_crossing,rnd_drawings,0.30000000000000004,0,Rome
47,small_crossing,rnd_drawings,0.5,0,Rome
48,small_crossing,rnd_drawings,0.7,0,Rome
49,small_crossing,rnd_drawings,0.8999999999999999,0,Rome
50,small_crossing,small_crossing,0.1,0,Rome
51,small_crossing,small_crossing,0.30000000000000004,0,Rome
52,small_crossing,small_crossing,0.5,0,Rome
53,small_crossing,small_crossing,0.7,0,Rome
54,small_crossing,small_crossing,0.8999999999999999,0,Rome
55,small_crossing,stress,0.1,11.0797119140625,Rome
56,small_crossing,stress,0.30000000000000004,3.1365966796875,Rome
57,small_crossing,stress,0.5,0,Rome
58,small_crossing,stress,0.7,0,Rome
59,small_crossing,stress,0.8999999999999999,0,Rome
60,stress,frrg_cosine,0.1,11.546630859375,Rome
61,stress,frrg_cosine,0.30000000000000004,2.26318359375,Rome
62,stress,frrg_cosine,0.5,0,Rome
63,stress,frrg_cosine,0.7,0,Rome
64,stress,frrg_cosine,0.8999999999999999,0,Rome
65,stress,rnd_drawings,0.1,0,Rome
66,stress,rnd_drawings,0.30000000000000004,0,Rome
67,stress,rnd_drawings,0.5,0,Rome
68,stress,rnd_drawings,0.7,0,Rome
69,stress,rnd_drawings,0.8999999999999999,0,Rome
70,stress,small_crossing,0.1,8.9483642578125,Rome
71,stress,small_crossing,0.30000000000000004,1.922607421875,Rome
72,stress,small_crossing,0.5,0.0054931640625,Rome
73,stress,small_crossing,0.7,0,Rome
74,stress,small_crossing,0.8999999999999999,0,Rome
75,stress,stress,0.1,0,Rome
76,stress,stress,0.30000000000000004,0,Rome
77,stress,stress,0.5,0,Rome
78,stress,stress,0.7,0,Rome
79,stress,stress,0.8999999999999999,0,Rome
0,frrg_cosine,frrg_cosine,0.1,0,Comm.
1,frrg_cosine,frrg_cosine,0.30000000000000004,0,Comm.
2,frrg_cosine,frrg_cosine,0.5,0,Comm.
3,frrg_cosine,frrg_cosine,0.7,0,Comm.
4,frrg_cosine,frrg_cosine,0.8999999999999999,0,Comm.
5,frrg_cosine,rnd_drawings,0.1,0,Comm.
6,frrg_cosine,rnd_drawings,0.30000000000000004,0,Comm.
7,frrg_cosine,rnd_drawings,0.5,0,Comm.
8,frrg_cosine,rnd_drawings,0.7,0,Comm.
9,frrg_cosine,rnd_drawings,0.8999999999999999,0,Comm.
10,frrg_cosine,small_crossing,0.1,1.2689208984375,Comm.
11,frrg_cosine,small_crossing,0.30000000000000004,0,Comm.
12,frrg_cosine,small_crossing,0.5,0,Comm.
13,frrg_cosine,small_crossing,0.7,0,Comm.
14,frrg_cosine,small_crossing,0.8999999999999999,0,Comm.
15,frrg_cosine,stress,0.1,10.17333984375,Comm.
16,frrg_cosine,stress,0.30000000000000004,1.42822265625,Comm.
17,frrg_cosine,stress,0.5,0,Comm.
18,frrg_cosine,stress,0.7,0,Comm.
19,frrg_cosine,stress,0.8999999999999999,0,Comm.
20,rnd_drawings,frrg_cosine,0.1,44.0386962890625,Comm.
21,rnd_drawings,frrg_cosine,0.30000000000000004,39.35302734375,Comm.
22,rnd_drawings,frrg_cosine,0.5,34.6234130859375,Comm.
23,rnd_drawings,frrg_cosine,0.7,27.8887939453125,Comm.
24,rnd_drawings,frrg_cosine,0.8999999999999999,21.708984375,Comm.
25,rnd_drawings,rnd_drawings,0.1,0,Comm.
26,rnd_drawings,rnd_drawings,0.30000000000000004,0,Comm.
27,rnd_drawings,rnd_drawings,0.5,0,Comm.
28,rnd_drawings,rnd_drawings,0.7,0,Comm.
29,rnd_drawings,rnd_drawings,0.8999999999999999,0,Comm.
30,rnd_drawings,small_crossing,0.1,31.387939453125,Comm.
31,rnd_drawings,small_crossing,0.30000000000000004,24.686279296875,Comm.
32,rnd_drawings,small_crossing,0.5,20.247802734375,Comm.
33,rnd_drawings,small_crossing,0.7,17.1112060546875,Comm.
34,rnd_drawings,small_crossing,0.8999999999999999,12.4310302734375,Comm.
35,rnd_drawings,stress,0.1,42.5390625,Comm.
36,rnd_drawings,stress,0.30000000000000004,34.716796875,Comm.
37,rnd_drawings,stress,0.5,26.54296875,Comm.
38,rnd_drawings,stress,0.7,21.95068359375,Comm.
39,rnd_drawings,stress,0.8999999999999999,17.6715087890625,Comm.
40,small_crossing,frrg_cosine,0.1,24.2193603515625,Comm.
41,small_crossing,frrg_cosine,0.30000000000000004,17.611083984375,Comm.
42,small_crossing,frrg_cosine,0.5,12.711181640625,Comm.
43,small_crossing,frrg_cosine,0.7,7.086181640625,Comm.
44,small_crossing,frrg_cosine,0.8999999999999999,0,Comm.
45,small_crossing,rnd_drawings,0.1,0,Comm.
46,small_crossing,rnd_drawings,0.30000000000000004,0,Comm.
47,small_crossing,rnd_drawings,0.5,0,Comm.
48,small_crossing,rnd_drawings,0.7,0,Comm.
49,small_crossing,rnd_drawings,0.8999999999999999,0,Comm.
50,small_crossing,small_crossing,0.1,0,Comm.
51,small_crossing,small_crossing,0.30000000000000004,0,Comm.
52,small_crossing,small_crossing,0.5,0,Comm.
53,small_crossing,small_crossing,0.7,0,Comm.
54,small_crossing,small_crossing,0.8999999999999999,0,Comm.
55,small_crossing,stress,0.1,21.95068359375,Comm.
56,small_crossing,stress,0.30000000000000004,13.4747314453125,Comm.
57,small_crossing,stress,0.5,5.9381103515625,Comm.
58,small_crossing,stress,0.7,0.911865234375,Comm.
59,small_crossing,stress,0.8999999999999999,0,Comm.
60,stress,frrg_cosine,0.1,19.4622802734375,Comm.
61,stress,frrg_cosine,0.30000000000000004,10.1678466796875,Comm.
62,stress,frrg_cosine,0.5,5.60302734375,Comm.
63,stress,frrg_cosine,0.7,0,Comm.
64,stress,frrg_cosine,0.8999999999999999,0,Comm.
65,stress,rnd_drawings,0.1,0,Comm.
66,stress,rnd_drawings,0.30000000000000004,0,Comm.
67,stress,rnd_drawings,0.5,0,Comm.
68,stress,rnd_drawings,0.7,0,Comm.
69,stress,rnd_drawings,0.8999999999999999,0,Comm.
70,stress,small_crossing,0.1,5.855712890625,Comm.
71,stress,small_crossing,0.30000000000000004,0,Comm.
72,stress,small_crossing,0.5,0,Comm.
73,stress,small_crossing,0.7,0,Comm.
74,stress,small_crossing,0.8999999999999999,0,Comm.
75,stress,stress,0.1,0,Comm.
76,stress,stress,0.30000000000000004,0,Comm.
77,stress,stress,0.5,0,Comm.
78,stress,stress,0.7,0,Comm.
79,stress,stress,0.8999999999999999,0,Comm.
0,frrg_cosine,frrg_cosine,0.1,0,Tri.
1,frrg_cosine,frrg_cosine,0.30000000000000004,0,Tri.
2,frrg_cosine,frrg_cosine,0.5,0,Tri.
3,frrg_cosine,frrg_cosine,0.7,0,Tri.
4,frrg_cosine,frrg_cosine,0.8999999999999999,0,Tri.
5,frrg_cosine,rnd_drawings,0.1,0,Tri.
6,frrg_cosine,rnd_drawings,0.30000000000000004,0,Tri.
7,frrg_cosine,rnd_drawings,0.5,0,Tri.
8,frrg_cosine,rnd_drawings,0.7,0,Tri.
9,frrg_cosine,rnd_drawings,0.8999999999999999,0,Tri.
10,frrg_cosine,stress,0.1,0,Tri.
11,frrg_cosine,stress,0.30000000000000004,0,Tri.
12,frrg_cosine,stress,0.5,0,Tri.
13,frrg_cosine,stress,0.7,0,Tri.
14,frrg_cosine,stress,0.8999999999999999,0,Tri.
15,rnd_drawings,frrg_cosine,0.1,16.3421630859375,Tri.
16,rnd_drawings,frrg_cosine,0.30000000000000004,13.6065673828125,Tri.
17,rnd_drawings,frrg_cosine,0.5,11.2335205078125,Tri.
18,rnd_drawings,frrg_cosine,0.7,9.6734619140625,Tri.
19,rnd_drawings,frrg_cosine,0.8999999999999999,8.3551025390625,Tri.
20,rnd_drawings,rnd_drawings,0.1,0,Tri.
21,rnd_drawings,rnd_drawings,0.30000000000000004,0,Tri.
22,rnd_drawings,rnd_drawings,0.5,0,Tri.
23,rnd_drawings,rnd_drawings,0.7,0,Tri.
24,rnd_drawings,rnd_drawings,0.8999999999999999,0,Tri.
25,rnd_drawings,stress,0.1,8.6956787109375,Tri.
26,rnd_drawings,stress,0.30000000000000004,6.031494140625,Tri.
27,rnd_drawings,stress,0.5,4.306640625,Tri.
28,rnd_drawings,stress,0.7,3.4112548828125,Tri.
29,rnd_drawings,stress,0.8999999999999999,2.8070068359375,Tri.
30,stress,frrg_cosine,0.1,9.151611328125,Tri.
31,stress,frrg_cosine,0.30000000000000004,8.0145263671875,Tri.
32,stress,frrg_cosine,0.5,6.712646484375,Tri.
33,stress,frrg_cosine,0.7,5.888671875,Tri.
34,stress,frrg_cosine,0.8999999999999999,4.5538330078125,Tri.
35,stress,rnd_drawings,0.1,0,Tri.
36,stress,rnd_drawings,0.30000000000000004,0,Tri.
37,stress,rnd_drawings,0.5,0,Tri.
38,stress,rnd_drawings,0.7,0,Tri.
39,stress,rnd_drawings,0.8999999999999999,0,Tri.
40,stress,stress,0.1,0,Tri.
41,stress,stress,0.30000000000000004,0,Tri.
42,stress,stress,0.5,0,Tri.
43,stress,stress,0.7,0,Tri.
44,stress,stress,0.8999999999999999,0,Tri.


==> plots/initial_vs_final/frrg_cosine_histo.csv <==
,id_1,id_2,p,adv,graph_class
0,initial,initial,0.1,0,North
1,initial,initial,0.30000000000000004,0,North
2,initial,initial,0.5,0,North
3,initial,initial,0.7,0,North
4,initial,initial,0.8999999999999999,0,North
5,initial,precise_2,0.1,46.2249755859375,North
6,initial,precise_2,0.30000000000000004,35.8758544921875,North
7,initial,precise_2,0.5,30.6463623046875,North
8,initial,precise_2,0.7,23.5601806640625,North
9,initial,precise_2,0.8999999999999999,16.1553955078125,North
10,precise_2,initial,0.1,0,North
11,precise_2,initial,0.30000000000000004,0,North
12,precise_2,initial,0.5,0,North
13,precise_2,initial,0.7,0,North
14,precise_2,initial,0.8999999999999999,0,North
15,precise_2,precise_2,0.1,0,North
16,precise_2,precise_2,0.30000000000000004,0,North
17,precise_2,precise_2,0.5,0,North
18,precise_2,precise_2,0.7,0,North
19,precise_2,precise_2,0.8999999999999999,0,North
0,initial,initial,0.1,0,1-planar
1,initial,initial,0.30000000000000004,0,1-planar
2,initial,initial,0.5,0,1-planar
3,initial,initial,0.7,0,1-planar
4,initial,initial,0.8999999999999999,0,1-planar
5,initial,precise_2,0.1,26.268310546875,1-planar
6,initial,precise_2,0.30000000000000004,22.5933837890625,1-planar
7,initial,precise_2,0.5,20.2203369140625,1-planar
8,initial,precise_2,0.7,17.7484130859375,1-planar
9,initial,precise_2,0.8999999999999999,14.9908447265625,1-planar
10,precise_2,initial,0.1,0,1-planar
11,precise_2,initial,0.30000000000000004,0,1-planar
12,precise_2,initial,0.5,0,1-planar
13,precise_2,initial,0.7,0,1-planar
14,precise_2,initial,0.8999999999999999,0,1-planar
15,precise_2,precise_2,0.1,0,1-planar
16,precise_2,precise_2,0.30000000000000004,0,1-planar
17,precise_2,precise_2,0.5,0,1-planar
18,precise_2,precise_2,0.7,0,1-planar
19,precise_2,precise_2,0.8999999999999999,0,1-planar
0,initial,initial,0.1,0,Rome
1,initial,initial,0.30000000000000004,0,Rome
2,initial,initial,0.5,0,Rome
3,initial,initial,0.7,0,Rome
4,initial,initial,0.8999999999999999,0,Rome
5,initial,precise_2,0.1,46.812744140625,Rome
6,initial,precise_2,0.30000000000000004,41.297607421875,Rome
7,initial,precise_2,0.5,35.6231689453125,Rome
8,initial,precise_2,0.7,32.0361328125,Rome
9,initial,precise_2,0.8999999999999999,25.751953125,Rome
10,precise_2,initial,0.1,0,Rome
11,precise_2,initial,0.30000000000000004,0,Rome
12,precise_2,initial,0.5,0,Rome
13,precise_2,initial,0.7,0,Rome
14,precise_2,initial,0.8999999999999999,0,Rome
15,precise_2,precise_2,0.1,0,Rome
16,precise_2,precise_2,0.30000000000000004,0,Rome
17,precise_2,precise_2,0.5,0,Rome
18,precise_2,precise_2,0.7,0,Rome
19,precise_2,precise_2,0.8999999999999999,0,Rome
0,initial,initial,0.1,0,Comm.
1,initial,initial,0.30000000000000004,0,Comm.
2,initial,initial,0.5,0,Comm.
3,initial,initial,0.7,0,Comm.
4,initial,initial,0.8999999999999999,0,Comm.
5,initial,precise_2,0.1,52.0697021484375,Comm.
6,initial,precise_2,0.30000000000000004,46.9610595703125,Comm.
7,initial,precise_2,0.5,43.5003662109375,Comm.
8,initial,precise_2,0.7,38.836669921875,Comm.
9,initial,precise_2,0.8999999999999999,32.2998046875,Comm.
10,precise_2,initial,0.1,0,Comm.
11,precise_2,initial,0.30000000000000004,0,Comm.
12,precise_2,initial,0.5,0,Comm.
13,precise_2,initial,0.7,0,Comm.
14,precise_2,initial,0.8999999999999999,0,Comm.
15,precise_2,precise_2,0.1,0,Comm.
16,precise_2,precise_2,0.30000000000000004,0,Comm.
17,precise_2,precise_2,0.5,0,Comm.
18,precise_2,precise_2,0.7,0,Comm.
19,precise_2,precise_2,0.8999999999999999,0,Comm.
0,initial,initial,0.1,0,Tri.
1,initial,initial,0.30000000000000004,0,Tri.
2,initial,initial,0.5,0,Tri.
3,initial,initial,0.7,0,Tri.
4,initial,initial,0.8999999999999999,0,Tri.
5,initial,precise_2,0.1,18.8580322265625,Tri.
6,initial,precise_2,0.30000000000000004,16.7596435546875,Tri.
7,initial,precise_2,0.5,14.150390625,Tri.
8,initial,precise_2,0.7,12.864990234375,Tri.
9,initial,precise_2,0.8999999999999999,11.8377685546875,Tri.
10,precise_2,initial,0.1,0,Tri.
11,precise_2,initial,0.30000000000000004,0,Tri.
12,precise_2,initial,0.5,0,Tri.
13,precise_2,initial,0.7,0,Tri.
14,precise_2,initial,0.8999999999999999,0,Tri.
15,precise_2,precise_2,0.1,0,Tri.
16,precise_2,precise_2,0.30000000000000004,0,Tri.
17,precise_2,precise_2,0.5,0,Tri.
18,precise_2,precise_2,0.7,0,Tri.
19,precise_2,precise_2,0.8999999999999999,0,Tri.


==> plots/initial_vs_final/rnd_drawings_histo.csv <==
,id_1,id_2,p,adv,graph_class
0,initial,initial,0.1,0,North
1,initial,initial,0.30000000000000004,0,North
2,initial,initial,0.5,0,North
3,initial,initial,0.7,0,North
4,initial,initial,0.8999999999999999,0,North
5,initial,precise_2,0.1,78.2281494140625,North
6,initial,precise_2,0.30000000000000004,65.3961181640625,North
7,initial,precise_2,0.5,48.8507080078125,North
8,initial,precise_2,0.7,35.3265380859375,North
9,initial,precise_2,0.8999999999999999,27.0208740234375,North
10,precise_2,initial,0.1,0,North
11,precise_2,initial,0.30000000000000004,0,North
12,precise_2,initial,0.5,0,North
13,precise_2,initial,0.7,0,North
14,precise_2,initial,0.8999999999999999,0,North
15,precise_2,precise_2,0.1,0,North
16,precise_2,precise_2,0.30000000000000004,0,North
17,precise_2,precise_2,0.5,0,North
18,precise_2,precise_2,0.7,0,North
19,precise_2,precise_2,0.8999999999999999,0,North
0,initial,initial,0.1,0,1-planar
1,initial,initial,0.30000000000000004,0,1-planar
2,initial,initial,0.5,0,1-planar
3,initial,initial,0.7,0,1-planar
4,initial,initial,0.8999999999999999,0,1-planar
5,initial,precise_2,0.1,9.459228515625,1-planar
6,initial,precise_2,0.30000000000000004,7.2015380859375,1-planar
7,initial,precise_2,0.5,5.877685546875,1-planar
8,initial,precise_2,0.7,5.3448486328125,1-planar
9,initial,precise_2,0.8999999999999999,4.8779296875,1-planar
10,precise_2,initial,0.1,0,1-planar
11,precise_2,initial,0.30000000000000004,0,1-planar
12,precise_2,initial,0.5,0,1-planar
13,precise_2,initial,0.7,0,1-planar
14,precise_2,initial,0.8999999999999999,0,1-planar
15,precise_2,precise_2,0.1,0,1-planar
16,precise_2,precise_2,0.30000000000000004,0,1-planar
17,precise_2,precise_2,0.5,0,1-planar
18,precise_2,precise_2,0.7,0,1-planar
19,precise_2,precise_2,0.8999999999999999,0,1-planar
0,initial,initial,0.1,0,Rome
1,initial,initial,0.30000000000000004,0,Rome
2,initial,initial,0.5,0,Rome
3,initial,initial,0.7,0,Rome
4,initial,initial,0.8999999999999999,0,Rome
5,initial,precise_2,0.1,66.6650390625,Rome
6,initial,precise_2,0.30000000000000004,49.74609375,Rome
7,initial,precise_2,0.5,43.43994140625,Rome
8,initial,precise_2,0.7,38.551025390625,Rome
9,initial,precise_2,0.8999999999999999,33.9422607421875,Rome
10,precise_2,initial,0.1,0,Rome
11,precise_2,initial,0.30000000000000004,0,Rome
12,precise_2,initial,0.5,0,Rome
13,precise_2,initial,0.7,0,Rome
14,precise_2,initial,0.8999999999999999,0,Rome
15,precise_2,precise_2,0.1,0,Rome
16,precise_2,precise_2,0.30000000000000004,0,Rome
17,precise_2,precise_2,0.5,0,Rome
18,precise_2,precise_2,0.7,0,Rome
19,precise_2,precise_2,0.8999999999999999,0,Rome
0,initial,initial,0.1,0,Comm.
1,initial,initial,0.30000000000000004,0,Comm.
2,initial,initial,0.5,0,Comm.
3,initial,initial,0.7,0,Comm.
4,initial,initial,0.8999999999999999,0,Comm.
5,initial,precise_2,0.1,40.352783203125,Comm.
6,initial,precise_2,0.30000000000000004,38.2598876953125,Comm.
7,initial,precise_2,0.5,35.52978515625,Comm.
8,initial,precise_2,0.7,32.9315185546875,Comm.
9,initial,precise_2,0.8999999999999999,30.311279296875,Comm.
10,precise_2,initial,0.1,0,Comm.
11,precise_2,initial,0.30000000000000004,0,Comm.
12,precise_2,initial,0.5,0,Comm.
13,precise_2,initial,0.7,0,Comm.
14,precise_2,initial,0.8999999999999999,0,Comm.
15,precise_2,precise_2,0.1,0,Comm.
16,precise_2,precise_2,0.30000000000000004,0,Comm.
17,precise_2,precise_2,0.5,0,Comm.
18,precise_2,precise_2,0.7,0,Comm.
19,precise_2,precise_2,0.8999999999999999,0,Comm.
0,initial,initial,0.1,0,Tri.
1,initial,initial,0.30000000000000004,0,Tri.
2,initial,initial,0.5,0,Tri.
3,initial,initial,0.7,0,Tri.
4,initial,initial,0.8999999999999999,0,Tri.
5,initial,precise_2,0.1,9.2669677734375,Tri.
6,initial,precise_2,0.30000000000000004,6.9708251953125,Tri.
7,initial,precise_2,0.5,6.053466796875,Tri.
8,initial,precise_2,0.7,5.438232421875,Tri.
9,initial,precise_2,0.8999999999999999,4.9713134765625,Tri.
10,precise_2,initial,0.1,0,Tri.
11,precise_2,initial,0.30000000000000004,0,Tri.
12,precise_2,initial,0.5,0,Tri.
13,precise_2,initial,0.7,0,Tri.
14,precise_2,initial,0.8999999999999999,0,Tri.
15,precise_2,precise_2,0.1,0,Tri.
16,precise_2,precise_2,0.30000000000000004,0,Tri.
17,precise_2,precise_2,0.5,0,Tri.
18,precise_2,precise_2,0.7,0,Tri.
19,precise_2,precise_2,0.8999999999999999,0,Tri.


==> plots/initial_vs_final/small_crossing_histo.csv <==
,id_1,id_2,p,adv,graph_class
0,initial,initial,0.1,0,North
1,initial,initial,0.30000000000000004,0,North
2,initial,initial,0.5,0,North
3,initial,initial,0.7,0,North
4,initial,initial,0.8999999999999999,0,North
5,initial,precise_2,0.1,78.7664794921875,North
6,initial,precise_2,0.30000000000000004,60.0787353515625,North
7,initial,precise_2,0.5,49.8779296875,North
8,initial,precise_2,0.7,39.1387939453125,North
9,initial,precise_2,0.8999999999999999,25.5377197265625,North
10,precise_2,initial,0.1,0,North
11,precise_2,initial,0.30000000000000004,0,North
12,precise_2,initial,0.5,0,North
13,precise_2,initial,0.7,0,North
14,precise_2,initial,0.8999999999999999,0,North
15,precise_2,precise_2,0.1,0,North
16,precise_2,precise_2,0.30000000000000004,0,North
17,precise_2,precise_2,0.5,0,North
18,precise_2,precise_2,0.7,0,North
19,precise_2,precise_2,0.8999999999999999,0,North
0,initial,initial,0.1,0,Rome
1,initial,initial,0.30000000000000004,0,Rome
2,initial,initial,0.5,0,Rome
3,initial,initial,0.7,0,Rome
4,initial,initial,0.8999999999999999,0,Rome
5,initial,precise_2,0.1,83.8037109375,Rome
6,initial,precise_2,0.30000000000000004,73.4051513671875,Rome
7,initial,precise_2,0.5,63.9678955078125,Rome
8,initial,precise_2,0.7,56.4971923828125,Rome
9,initial,precise_2,0.8999999999999999,46.5875244140625,Rome
10,precise_2,initial,0.1,0,Rome
11,precise_2,initial,0.30000000000000004,0,Rome
12,precise_2,initial,0.5,0,Rome
13,precise_2,initial,0.7,0,Rome
14,precise_2,initial,0.8999999999999999,0,Rome
15,precise_2,precise_2,0.1,0,Rome
16,precise_2,precise_2,0.30000000000000004,0,Rome
17,precise_2,precise_2,0.5,0,Rome
18,precise_2,precise_2,0.7,0,Rome
19,precise_2,precise_2,0.8999999999999999,0,Rome
0,initial,initial,0.1,0,Comm.
1,initial,initial,0.30000000000000004,0,Comm.
2,initial,initial,0.5,0,Comm.
3,initial,initial,0.7,0,Comm.
4,initial,initial,0.8999999999999999,0,Comm.
5,initial,precise_2,0.1,68.477783203125,Comm.
6,initial,precise_2,0.30000000000000004,58.2440185546875,Comm.
7,initial,precise_2,0.5,55.6402587890625,Comm.
8,initial,precise_2,0.7,52.4102783203125,Comm.
9,initial,precise_2,0.8999999999999999,45.2362060546875,Comm.
10,precise_2,initial,0.1,0,Comm.
11,precise_2,initial,0.30000000000000004,0,Comm.
12,precise_2,initial,0.5,0,Comm.
13,precise_2,initial,0.7,0,Comm.
14,precise_2,initial,0.8999999999999999,0,Comm.
15,precise_2,precise_2,0.1,0,Comm.
16,precise_2,precise_2,0.30000000000000004,0,Comm.
17,precise_2,precise_2,0.5,0,Comm.
18,precise_2,precise_2,0.7,0,Comm.
19,precise_2,precise_2,0.8999999999999999,0,Comm.


==> plots/initial_vs_final/stress_histo.csv <==
,id_1,id_2,p,adv,graph_class
0,initial,initial,0.1,0,North
1,initial,initial,0.30000000000000004,0,North
2,initial,initial,0.5,0,North
3,initial,initial,0.7,0,North
4,initial,initial,0.8999999999999999,0,North
5,initial,precise_2,0.1,66.62109375,North
6,initial,precise_2,0.30000000000000004,50.82275390625,North
7,initial,precise_2,0.5,41.044921875,North
8,initial,precise_2,0.7,31.541748046875,North
9,initial,precise_2,0.8999999999999999,20.8905029296875,North
10,precise_2,initial,0.1,0,North
11,precise_2,initial,0.30000000000000004,0,North
12,precise_2,initial,0.5,0,North
13,precise_2,initial,0.7,0,North
14,precise_2,initial,0.8999999999999999,0,North
15,precise_2,precise_2,0.1,0,North
16,precise_2,precise_2,0.30000000000000004,0,North
17,precise_2,precise_2,0.5,0,North
18,precise_2,precise_2,0.7,0,North
19,precise_2,precise_2,0.8999999999999999,0,North
0,initial,initial,0.1,0,1-planar
1,initial,initial,0.30000000000000004,0,1-planar
2,initial,initial,0.5,0,1-planar
3,initial,initial,0.7,0,1-planar
4,initial,initial,0.8999999999999999,0,1-planar
5,initial,precise_2,0.1,22.1923828125,1-planar
6,initial,precise_2,0.30000000000000004,15.6610107421875,1-planar
7,initial,precise_2,0.5,12.8375244140625,1-planar
8,initial,precise_2,0.7,11.07421875,1-planar
9,initial,precise_2,0.8999999999999999,9.722900390625,1-planar
10,precise_2,initial,0.1,0,1-planar
11,precise_2,initial,0.30000000000000004,0,1-planar
12,precise_2,initial,0.5,0,1-planar
13,precise_2,initial,0.7,0,1-planar
14,precise_2,initial,0.8999999999999999,0,1-planar
15,precise_2,precise_2,0.1,0,1-planar
16,precise_2,precise_2,0.30000000000000004,0,1-planar
17,precise_2,precise_2,0.5,0,1-planar
18,precise_2,precise_2,0.7,0,1-planar
19,precise_2,precise_2,0.8999999999999999,0,1-planar
0,initial,initial,0.1,0,Rome
1,initial,initial,0.30000000000000004,0,Rome
2,initial,initial,0.5,0,Rome
3,initial,initial,0.7,0,Rome
4,initial,initial,0.8999999999999999,0,Rome
5,initial,precise_2,0.1,68.00537109375,Rome
6,initial,precise_2,0.30000000000000004,60.4248046875,Rome
7,initial,precise_2,0.5,52.93212890625,Rome
8,initial,precise_2,0.7,48.4881591796875,Rome
9,initial,precise_2,0.8999999999999999,36.298828125,Rome
10,precise_2,initial,0.1,0,Rome
11,precise_2,initial,0.30000000000000004,0,Rome
12,precise_2,initial,0.5,0,Rome
13,precise_2,initial,0.7,0,Rome
14,precise_2,initial,0.8999999999999999,0,Rome
15,precise_2,precise_2,0.1,0,Rome
16,precise_2,precise_2,0.30000000000000004,0,Rome
17,precise_2,precise_2,0.5,0,Rome
18,precise_2,precise_2,0.7,0,Rome
19,precise_2,precise_2,0.8999999999999999,0,Rome
0,initial,initial,0.1,0,Comm.
1,initial,initial,0.30000000000000004,0,Comm.
2,initial,initial,0.5,0,Comm.
3,initial,initial,0.7,0,Comm.
4,initial,initial,0.8999999999999999,0,Comm.
5,initial,precise_2,0.1,69.3951416015625,Comm.
6,initial,precise_2,0.30000000000000004,58.271484375,Comm.
7,initial,precise_2,0.5,51.4324951171875,Comm.
8,initial,precise_2,0.7,45.68115234375,Comm.
9,initial,precise_2,0.8999999999999999,39.44091796875,Comm.
10,precise_2,initial,0.1,0,Comm.
11,precise_2,initial,0.30000000000000004,0,Comm.
12,precise_2,initial,0.5,0,Comm.
13,precise_2,initial,0.7,0,Comm.
14,precise_2,initial,0.8999999999999999,0,Comm.
15,precise_2,precise_2,0.1,0,Comm.
16,precise_2,precise_2,0.30000000000000004,0,Comm.
17,precise_2,precise_2,0.5,0,Comm.
18,precise_2,precise_2,0.7,0,Comm.
19,precise_2,precise_2,0.8999999999999999,0,Comm.
0,initial,initial,0.1,0,Tri.
1,initial,initial,0.30000000000000004,0,Tri.
2,initial,initial,0.5,0,Tri.
3,initial,initial,0.7,0,Tri.
4,initial,initial,0.8999999999999999,0,Tri.
5,initial,precise_2,0.1,15.9906005859375,Tri.
6,initial,precise_2,0.30000000000000004,12.161865234375,Tri.
7,initial,precise_2,0.5,9.6954345703125,Tri.
8,initial,precise_2,0.7,8.2177734375,Tri.
9,initial,precise_2,0.8999999999999999,7.6025390625,Tri.
10,precise_2,initial,0.1,0,Tri.
11,precise_2,initial,0.30000000000000004,0,Tri.
12,precise_2,initial,0.5,0,Tri.
13,precise_2,initial,0.7,0,Tri.
14,precise_2,initial,0.8999999999999999,0,Tri.
15,precise_2,precise_2,0.1,0,Tri.
16,precise_2,precise_2,0.30000000000000004,0,Tri.
17,precise_2,precise_2,0.5,0,Tri.
18,precise_2,precise_2,0.7,0,Tri.
19,precise_2,precise_2,0.8999999999999999,0,Tri.


==> plots/precise_2n_4n/histo.csv <==
,id_1,id_2,p,adv,graph_class
0,precise_2,precise_2,0.1,0,North
1,precise_2,precise_2,0.30000000000000004,0,North
2,precise_2,precise_2,0.5,0,North
3,precise_2,precise_2,0.7,0,North
4,precise_2,precise_2,0.8999999999999999,0,North
5,precise_2,precise_4,0.1,9.6075439453125,North
6,precise_2,precise_4,0.30000000000000004,2.3895263671875,North
7,precise_2,precise_4,0.5,0.3076171875,North
8,precise_2,precise_4,0.7,0,North
9,precise_2,precise_4,0.8999999999999999,0,North
10,precise_4,precise_2,0.1,8.0255126953125,North
11,precise_4,precise_2,0.30000000000000004,0.0054931640625,North
12,precise_4,precise_2,0.5,0,North
13,precise_4,precise_2,0.7,0,North
14,precise_4,precise_2,0.8999999999999999,0,North
15,precise_4,precise_4,0.1,0,North
16,precise_4,precise_4,0.30000000000000004,0,North
17,precise_4,precise_4,0.5,0,North
18,precise_4,precise_4,0.7,0,North
19,precise_4,precise_4,0.8999999999999999,0,North
0,precise_2,precise_2,0.1,0,1-planar
1,precise_2,precise_2,0.30000000000000004,0,1-planar
2,precise_2,precise_2,0.5,0,1-planar
3,precise_2,precise_2,0.7,0,1-planar
4,precise_2,precise_2,0.8999999999999999,0,1-planar
5,precise_2,precise_4,0.1,0,1-planar
6,precise_2,precise_4,0.30000000000000004,0,1-planar
7,precise_2,precise_4,0.5,0,1-planar
8,precise_2,precise_4,0.7,0,1-planar
9,precise_2,precise_4,0.8999999999999999,0,1-planar
10,precise_4,precise_2,0.1,16.6058349609375,1-planar
11,precise_4,precise_2,0.30000000000000004,12.1783447265625,1-planar
12,precise_4,precise_2,0.5,9.9810791015625,1-planar
13,precise_4,precise_2,0.7,7.93212890625,1-planar
14,precise_4,precise_2,0.8999999999999999,5.130615234375,1-planar
15,precise_4,precise_4,0.1,0,1-planar
16,precise_4,precise_4,0.30000000000000004,0,1-planar
17,precise_4,precise_4,0.5,0,1-planar
18,precise_4,precise_4,0.7,0,1-planar
19,precise_4,precise_4,0.8999999999999999,0,1-planar
0,precise_2,precise_2,0.1,0,Rome
1,precise_2,precise_2,0.30000000000000004,0,Rome
2,precise_2,precise_2,0.5,0,Rome
3,precise_2,precise_2,0.7,0,Rome
4,precise_2,precise_2,0.8999999999999999,0,Rome
5,precise_2,precise_4,0.1,12.45849609375,Rome
6,precise_2,precise_4,0.30000000000000004,4.910888671875,Rome
7,precise_2,precise_4,0.5,1.7413330078125,Rome
8,precise_2,precise_4,0.7,0,Rome
9,precise_2,precise_4,0.8999999999999999,0,Rome
10,precise_4,precise_2,0.1,9.052734375,Rome
11,precise_4,precise_2,0.30000000000000004,0.120849609375,Rome
12,precise_4,precise_2,0.5,0,Rome
13,precise_4,precise_2,0.7,0,Rome
14,precise_4,precise_2,0.8999999999999999,0,Rome
15,precise_4,precise_4,0.1,0,Rome
16,precise_4,precise_4,0.30000000000000004,0,Rome
17,precise_4,precise_4,0.5,0,Rome
18,precise_4,precise_4,0.7,0,Rome
19,precise_4,precise_4,0.8999999999999999,0,Rome
0,precise_2,precise_2,0.1,0,Comm.
1,precise_2,precise_2,0.30000000000000004,0,Comm.
2,precise_2,precise_2,0.5,0,Comm.
3,precise_2,precise_2,0.7,0,Comm.
4,precise_2,precise_2,0.8999999999999999,0,Comm.
5,precise_2,precise_4,0.1,15.62255859375,Comm.
6,precise_2,precise_4,0.30000000000000004,4.5758056640625,Comm.
7,precise_2,precise_4,0.5,0,Comm.
8,precise_2,precise_4,0.7,0,Comm.
9,precise_2,precise_4,0.8999999999999999,0,Comm.
10,precise_4,precise_2,0.1,19.4183349609375,Comm.
11,precise_4,precise_2,0.30000000000000004,9.942626953125,Comm.
12,precise_4,precise_2,0.5,2.9388427734375,Comm.
13,precise_4,precise_2,0.7,0,Comm.
14,precise_4,precise_2,0.8999999999999999,0,Comm.
15,precise_4,precise_4,0.1,0,Comm.
16,precise_4,precise_4,0.30000000000000004,0,Comm.
17,precise_4,precise_4,0.5,0,Comm.
18,precise_4,precise_4,0.7,0,Comm.
19,precise_4,precise_4,0.8999999999999999,0,Comm.
0,precise_2,precise_2,0.1,0,Tri.
1,precise_2,precise_2,0.30000000000000004,0,Tri.
2,precise_2,precise_2,0.5,0,Tri.
3,precise_2,precise_2,0.7,0,Tri.
4,precise_2,precise_2,0.8999999999999999,0,Tri.
5,precise_2,precise_4,0.1,0,Tri.
6,precise_2,precise_4,0.30000000000000004,0,Tri.
7,precise_2,precise_4,0.5,0,Tri.
8,precise_2,precise_4,0.7,0,Tri.
9,precise_2,precise_4,0.8999999999999999,0,Tri.
10,precise_4,precise_2,0.1,8.9483642578125,Tri.
11,precise_4,precise_2,0.30000000000000004,7.55859375,Tri.
12,precise_4,precise_2,0.5,6.6357421875,Tri.
13,precise_4,precise_2,0.7,5.5206298828125,Tri.
14,precise_4,precise_2,0.8999999999999999,4.5098876953125,Tri.
15,precise_4,precise_4,0.1,0,Tri.
16,precise_4,precise_4,0.30000000000000004,0,Tri.
17,precise_4,precise_4,0.5,0,Tri.
18,precise_4,precise_4,0.7,0,Tri.
19,precise_4,precise_4,0.8999999999999999,0,Tri.


==> plots/restricted_time_side_length/histo.csv <==
,id_1,id_2,p,adv,graph_class
0,medium,medium,0.1,0,North
1,medium,medium,0.30000000000000004,0,North
2,medium,medium,0.5,0,North
3,medium,medium,0.7,0,North
4,medium,medium,0.8999999999999999,0,North
5,medium,precise,0.1,9.305419921875,North
6,medium,precise,0.30000000000000004,1.7523193359375,North
7,medium,precise,0.5,0,North
8,medium,precise,0.7,0,North
9,medium,precise,0.8999999999999999,0,North
10,medium,sloppy,0.1,7.0037841796875,North
11,medium,sloppy,0.30000000000000004,0.5767822265625,North
12,medium,sloppy,0.5,0,North
13,medium,sloppy,0.7,0,North
14,medium,sloppy,0.8999999999999999,0,North
15,precise,medium,0.1,8.9208984375,North
16,precise,medium,0.30000000000000004,0.50537109375,North
17,precise,medium,0.5,0,North
18,precise,medium,0.7,0,North
19,precise,medium,0.8999999999999999,0,North
20,precise,precise,0.1,0,North
21,precise,precise,0.30000000000000004,0,North
22,precise,precise,0.5,0,North
23,precise,precise,0.7,0,North
24,precise,precise,0.8999999999999999,0,North
25,precise,sloppy,0.1,7.9815673828125,North
26,precise,sloppy,0.30000000000000004,0.4559326171875,North
27,precise,sloppy,0.5,0,North
28,precise,sloppy,0.7,0,North
29,precise,sloppy,0.8999999999999999,0,North
30,sloppy,medium,0.1,11.546630859375,North
31,sloppy,medium,0.30000000000000004,2.7850341796875,North
32,sloppy,medium,0.5,,North
33,sloppy,medium,0.7,0,North
34,sloppy,medium,0.8999999999999999,0,North
35,sloppy,precise,0.1,12.9803466796875,North
36,sloppy,precise,0.30000000000000004,3.44970703125,North
37,sloppy,precise,0.5,0.0164794921875,North
38,sloppy,precise,0.7,0,North
39,sloppy,precise,0.8999999999999999,0,North
40,sloppy,sloppy,0.1,0,North
41,sloppy,sloppy,0.30000000000000004,0,North
42,sloppy,sloppy,0.5,0,North
43,sloppy,sloppy,0.7,0,North
44,sloppy,sloppy,0.8999999999999999,0,North
0,medium,medium,0.1,0,1-planar
1,medium,medium,0.30000000000000004,0,1-planar
2,medium,medium,0.5,0,1-planar
3,medium,medium,0.7,0,1-planar
4,medium,medium,0.8999999999999999,0,1-planar
5,medium,precise,0.1,1.0986328125,1-planar
6,medium,precise,0.30000000000000004,0,1-planar
7,medium,precise,0.5,0,1-planar
8,medium,precise,0.7,0,1-planar
9,medium,precise,0.8999999999999999,0,1-planar
10,medium,sloppy,0.1,1.1865234375,1-planar
11,medium,sloppy,0.30000000000000004,0.1812744140625,1-planar
12,medium,sloppy,0.5,0,1-planar
13,medium,sloppy,0.7,0,1-planar
14,medium,sloppy,0.8999999999999999,0,1-planar
15,precise,medium,0.1,1.6644287109375,1-planar
16,precise,medium,0.30000000000000004,0.9613037109375,1-planar
17,precise,medium,0.5,0.5987548828125,1-planar
18,precise,medium,0.7,0.0604248046875,1-planar
19,precise,medium,0.8999999999999999,0,1-planar
20,precise,precise,0.1,0,1-planar
21,precise,precise,0.30000000000000004,0,1-planar
22,precise,precise,0.5,0,1-planar
23,precise,precise,0.7,0,1-planar
24,precise,precise,0.8999999999999999,0,1-planar
25,precise,sloppy,0.1,1.241455078125,1-planar
26,precise,sloppy,0.30000000000000004,0.7470703125,1-planar
27,precise,sloppy,0.5,0.340576171875,1-planar
28,precise,sloppy,0.7,0,1-planar
29,precise,sloppy,0.8999999999999999,0,1-planar
30,sloppy,medium,0.1,1.636962890625,1-planar
31,sloppy,medium,0.30000000000000004,0.703125,1-planar
32,sloppy,medium,0.5,0.230712890625,1-planar
33,sloppy,medium,0.7,0,1-planar
34,sloppy,medium,0.8999999999999999,0,1-planar
35,sloppy,precise,0.1,1.1700439453125,1-planar
36,sloppy,precise,0.30000000000000004,0.098876953125,1-planar
37,sloppy,precise,0.5,0,1-planar
38,sloppy,precise,0.7,0,1-planar
39,sloppy,precise,0.8999999999999999,0,1-planar
40,sloppy,sloppy,0.1,0,1-planar
41,sloppy,sloppy,0.30000000000000004,0,1-planar
42,sloppy,sloppy,0.5,0,1-planar
43,sloppy,sloppy,0.7,0,1-planar
44,sloppy,sloppy,0.8999999999999999,0,1-planar
0,medium,medium,0.1,0,Rome
1,medium,medium,0.30000000000000004,0,Rome
2,medium,medium,0.5,0,Rome
3,medium,medium,0.7,0,Rome
4,medium,medium,0.8999999999999999,0,Rome
5,medium,precise,0.1,10.7830810546875,Rome
6,medium,precise,0.30000000000000004,2.471923828125,Rome
7,medium,precise,0.5,0,Rome
8,medium,precise,0.7,0,Rome
9,medium,precise,0.8999999999999999,0,Rome
10,medium,sloppy,0.1,11.9146728515625,Rome
11,medium,sloppy,0.30000000000000004,1.0986328125,Rome
12,medium,sloppy,0.5,0,Rome
13,medium,sloppy,0.7,0,Rome
14,medium,sloppy,0.8999999999999999,0,Rome
15,precise,medium,0.1,14.87548828125,Rome
16,precise,medium,0.30000000000000004,4.5758056640625,Rome
17,precise,medium,0.5,0.032958984375,Rome
18,precise,medium,0.7,0,Rome
19,precise,medium,0.8999999999999999,0,Rome
20,precise,precise,0.1,0,Rome
21,precise,precise,0.30000000000000004,0,Rome
22,precise,precise,0.5,0,Rome
23,precise,precise,0.7,0,Rome
24,precise,precise,0.8999999999999999,0,Rome
25,precise,sloppy,0.1,12.9364013671875,Rome
26,precise,sloppy,0.30000000000000004,3.01025390625,Rome
27,precise,sloppy,0.5,0,Rome
28,precise,sloppy,0.7,0,Rome
29,precise,sloppy,0.8999999999999999,0,Rome
30,sloppy,medium,0.1,16.85302734375,Rome
31,sloppy,medium,0.30000000000000004,6.339111328125,Rome
32,sloppy,medium,0.5,1.6424560546875,Rome
33,sloppy,medium,0.7,0,Rome
34,sloppy,medium,0.8999999999999999,0,Rome
35,sloppy,precise,0.1,15.787353515625,Rome
36,sloppy,precise,0.30000000000000004,5.372314453125,Rome
37,sloppy,precise,0.5,0.362548828125,Rome
38,sloppy,precise,0.7,0,Rome
39,sloppy,precise,0.8999999999999999,0,Rome
40,sloppy,sloppy,0.1,0,Rome
41,sloppy,sloppy,0.30000000000000004,0,Rome
42,sloppy,sloppy,0.5,0,Rome
43,sloppy,sloppy,0.7,0,Rome
44,sloppy,sloppy,0.8999999999999999,0,Rome
0,medium,medium,0.1,0,Comm.
1,medium,medium,0.30000000000000004,0,Comm.
2,medium,medium,0.5,0,Comm.
3,medium,medium,0.7,0,Comm.
4,medium,medium,0.8999999999999999,0,Comm.
5,medium,precise,0.1,13.2550048828125,Comm.
6,medium,precise,0.30000000000000004,6.1029052734375,Comm.
7,medium,precise,0.5,1.241455078125,Comm.
8,medium,precise,0.7,0,Comm.
9,medium,precise,0.8999999999999999,0,Comm.
10,medium,sloppy,0.1,14.08447265625,Comm.
11,medium,sloppy,0.30000000000000004,5.38330078125,Comm.
12,medium,sloppy,0.5,0,Comm.
13,medium,sloppy,0.7,0,Comm.
14,medium,sloppy,0.8999999999999999,0,Comm.
15,precise,medium,0.1,13.348388671875,Comm.
16,precise,medium,0.30000000000000004,3.8726806640625,Comm.
17,precise,medium,0.5,0,Comm.
18,precise,medium,0.7,0,Comm.
19,precise,medium,0.8999999999999999,0,Comm.
20,precise,precise,0.1,0,Comm.
21,precise,precise,0.30000000000000004,0,Comm.
22,precise,precise,0.5,0,Comm.
23,precise,precise,0.7,0,Comm.
24,precise,precise,0.8999999999999999,0,Comm.
25,precise,sloppy,0.1,11.524658203125,Comm.
26,precise,sloppy,0.30000000000000004,3.8946533203125,Comm.
27,precise,sloppy,0.5,0,Comm.
28,precise,sloppy,0.7,0,Comm.
29,precise,sloppy,0.8999999999999999,0,Comm.
30,sloppy,medium,0.1,12.337646484375,Comm.
31,sloppy,medium,0.30000000000000004,4.9053955078125,Comm.
32,sloppy,medium,0.5,0.2142333984375,Comm.
33,sloppy,medium,0.7,0,Comm.
34,sloppy,medium,0.8999999999999999,0,Comm.
35,sloppy,precise,0.1,13.86474609375,Comm.
36,sloppy,precise,0.30000000000000004,4.5867919921875,Comm.
37,sloppy,precise,0.5,0.52734375,Comm.
38,sloppy,precise,0.7,0,Comm.
39,sloppy,precise,0.8999999999999999,0,Comm.
40,sloppy,sloppy,0.1,0,Comm.
41,sloppy,sloppy,0.30000000000000004,0,Comm.
42,sloppy,sloppy,0.5,0,Comm.
43,sloppy,sloppy,0.7,0,Comm.
44,sloppy,sloppy,0.8999999999999999,0,Comm.
0,medium,medium,0.1,0,Tri.
1,medium,medium,0.30000000000000004,0,Tri.
2,medium,medium,0.5,0,Tri.
3,medium,medium,0.7,0,Tri.
4,medium,medium,0.8999999999999999,0,Tri.
5,medium,precise,0.1,0.714111328125,Tri.
6,medium,precise,0.30000000000000004,0,Tri.
7,medium,precise,0.5,0,Tri.
8,medium,precise,0.7,0,Tri.
9,medium,precise,0.8999999999999999,0,Tri.
10,medium,sloppy,0.1,1.2359619140625,Tri.
11,medium,sloppy,0.30000000000000004,0.186767578125,Tri.
12,medium,sloppy,0.5,0,Tri.
13,medium,sloppy,0.7,0,Tri.
14,medium,sloppy,0.8999999999999999,0,Tri.
15,precise,medium,0.1,1.4227294921875,Tri.
16,precise,medium,0.30000000000000004,0.8953857421875,Tri.
17,precise,medium,0.5,0.5438232421875,Tri.
18,precise,medium,0.7,0.1373291015625,Tri.
19,precise,medium,0.8999999999999999,0,Tri.
20,precise,precise,0.1,0,Tri.
21,precise,precise,0.30000000000000004,0,Tri.
22,precise,precise,0.5,0,Tri.
23,precise,precise,0.7,0,Tri.
24,precise,precise,0.8999999999999999,0,Tri.
25,precise,sloppy,0.1,1.2908935546875,Tri.
26,precise,sloppy,0.30000000000000004,0.692138671875,Tri.
27,precise,sloppy,0.5,0.4010009765625,Tri.
28,precise,sloppy,0.7,0,Tri.
29,precise,sloppy,0.8999999999999999,0,Tri.
30,sloppy,medium,0.1,0.85693359375,Tri.
31,sloppy,medium,0.30000000000000004,0.4119873046875,Tri.
32,sloppy,medium,0.5,0.1593017578125,Tri.
33,sloppy,medium,0.7,0,Tri.
34,sloppy,medium,0.8999999999999999,0,Tri.
35,sloppy,precise,0.1,0.4998779296875,Tri.
36,sloppy,precise,0.30000000000000004,0.02197265625,Tri.
37,sloppy,precise,0.5,0,Tri.
38,sloppy,precise,0.7,0,Tri.
39,sloppy,precise,0.8999999999999999,0,Tri.
40,sloppy,sloppy,0.1,0,Tri.
41,sloppy,sloppy,0.30000000000000004,0,Tri.
42,sloppy,sloppy,0.5,0,Tri.
43,sloppy,sloppy,0.7,0,Tri.
44,sloppy,sloppy,0.8999999999999999,0,Tri.

